On the use of hybrid coarse-level models in multilevel minimization methods

Solving large-scale nonlinear minimization problems is computationally demanding. Nonlinear multilevel minimization (NMM) methods explore the structure of the underlying minimization problem to solve such problems in a computationally efficient and scalable manner. The efficiency of the NMM methods relies on the quality of the coarse-level models. Traditionally, coarse-level models are constructed using the additive approach, where the so-called $\tau$-correction enforces a local coherence between the fine-level and coarse-level objective functions. In this work, we extend this methodology and discuss how to enforce local coherence between the objective functions using a multiplicative approach. Moreover, we also present a hybrid approach, which takes advantage of both, additive and multiplicative, approaches. Using numerical experiments from the field of deep learning, we show that employing a hybrid approach can greatly improve the convergence speed of NMM methods and therefore it provides an attractive alternative to the almost universally used additive approach.

==> functions_point1.csv <==
x,fine,coarse,additive_first,additive_second,mult_first,mult_second,mixed,,x_point1,y_point1,,x_point2,y_point2
0,8.5732,9,2.17E+00,1.82E+01,3.05E+01,43.3112,11.7478,,2.5,-2.2056,,6,0.2231
0.1,8.846,8.4056,1.86E+00,1.66E+01,2.77E+01,38.6721,10.5772,,,,,,
0.2,8.9583,7.8225,1.56E+00,1.51E+01,2.50E+01,34.3696,9.4665,,,,,,
0.3,8.9179,7.2506,1.27E+00,1.37E+01,2.24E+01,30.3887,8.4143,,,,,,
0.4,8.7347,6.69,9.97E-01,1.23E+01,2.00E+01,26.7147,7.4197,,,,,,
0.5,8.4213,6.1406,7.32E-01,1.10E+01,1.77E+01,23.3333,6.4814,,,,,,
0.6,7.9918,5.6025,4.78E-01,9.72E+00,1.56E+01,20.2305,5.5984,,,,,,
0.7,7.4618,5.0756,2.35E-01,8.5342,1.36E+01,17.3926,4.7694,,,,,,
0.8,6.8482,4.56,4.10E-03,7.4065,1.18E+01,14.8061,3.9934,,,,,,
0.9,6.1682,4.0556,-2.16E-01,6.3412,1.01E+01,12.4579,3.2692,,,,,,
1,5.4395,3.5625,-4.25E-01,5.3385,8.51E+00,10.3352,2.5956,,,,,,
1.1,4.6794,3.0806,-6.22E-01,4.3982,7.05E+00,8.4256,1.9716,,,,,,
1.2,3.9051,2.61,-0.8084,3.5204,5.71E+00,6.7168,1.3959,,,,,,
1.3,3.1325,2.1506,-0.9834,2.705,4.49E+00,5.197,0.8674,,,,,,
1.4,2.3767,1.7025,-1.1471,1.9522,3.39E+00,3.8546,0.385,,,,,,
1.5,1.6513,1.2656,-1.2996,1.2618,2.39E+00,2.6783,-0.0524,,,,,,
1.6,0.9682,0.84,-1.4408,0.6339,1.50E+00,1.6572,-0.446,,,,,,
1.7,0.3378,0.4256,-1.5708,0.0685,7.19E-01,0.7806,-0.7969,,,,,,
1.8,-0.2316,0.0225,-1.6895,-0.4344,3.57E-02,0.0382,-1.1064,,,,,,
1.9,-0.7336,-0.3694,-1.797,-0.8749,-5.50E-01,-0.58,-1.3754,,,,,,
2,-1.1636,-0.75,-1.8932,-1.2529,-1.04E+00,-1.0838,-1.6052,,,,,,
2.1,-1.519,-1.1194,-1.9782,-1.5684,-1.44E+00,-1.4827,-1.7969,,,,,,
2.2,-1.7991,-1.4775,-2.0519,-1.8214,-1.76E+00,-1.7856,-1.9517,,,,,,
2.3,-2.005,-1.8244,-2.1144,-2.012,-1.98E+00,-2.0015,-2.0706,,,,,,
2.4,-2.1391,-2.16,-2.1657,-2.14,-2.13E+00,-2.1387,-2.1549,,,,,,
2.5,-2.2056,-2.4844,-2.2056,-2.2056,-2.21E+00,-2.2056,-2.2056,,,,,,
2.6,-2.2098,-2.7975,-2.2344,-2.2088,-2.20E+00,-2.21,-2.224,,,,,,
2.7,-2.1578,-3.0994,-2.2519,-2.1494,-2.13E+00,-2.1595,-2.2111,,,,,,
2.8,-2.0567,-3.39,-2.2581,-2.0276,-1.99E+00,-2.0613,-2.1681,,,,,,
2.9,-1.9142,-3.6694,-2.2531,-1.8432,-1.79E+00,-1.9224,-2.0961,,,,,,
3,-1.7382,-3.9375,-2.2368,-1.5965,-1.53E+00,-1.7495,-1.9964,,,,,,
3.1,-1.5366,-4.1944,-2.2093,-1.2872,-1.21E+00,-1.5489,-1.8699,,,,,,
3.2,-1.3176,-4.44,-2.1705,-0.9154,-8.31E-01,-1.3266,-1.7179,,,,,,
3.3,-1.0886,-4.6744,-2.1205,-0.4812,-4.08E-01,-1.0885,-1.5415,,,,,,
3.4,-0.8568,-4.8975,-2.0592,0.0155,6.32E-02,-0.8398,-1.3418,,,,,,
3.5,-0.6288,-5.1094,-1.9867,0.5747,5.77E-01,-0.5858,-1.1201,,,,,,
3.6,-0.4103,-5.31,-1.9029,1.1963,1.13E+00,-0.3312,-0.8773,,,,,,
3.7,-0.2062,-5.4994,-1.8079,1.8805,1.72E+00,-0.0805,-0.6148,,,,,,
3.8,-0.0204,-5.6775,-1.7017,2.6271,2.35E+00,0.162,-0.3335,,,,,,
3.9,0.1439,-5.8444,-1.5841,3.4362,3.00E+00,0.3925,-0.0347,,,,,,
4,0.2848,-6,-1.4554,4.3078,3.68E+00,0.6074,0.2805,,,,,,
4.1,0.401,-6.1444,-1.3154,5.2418,4.38E+00,0.8033,0.611,,,,,,
4.2,0.4924,-6.2775,-1.1641,6.2383,5.11E+00,0.9775,0.9556,,,,,,
4.3,0.5595,-6.3994,-1.0016,7.2973,5.85E+00,1.1271,1.3131,,,,,,
4.4,0.6036,-6.51,-0.8278,8.4188,6.60E+00,1.2498,1.6826,,,,,,
4.5,0.6267,-6.6094,-0.6428,9.6028,7.36E+00,1.3436,2.0627,,,,,,
4.6,0.6311,-6.6975,-0.4465,10.8492,8.13E+00,1.4068,2.4523,,,,,,
4.7,0.6197,-6.7744,-0.239,12.1581,8.90E+00,1.4378,2.8504,,,,,,
4.8,0.5954,-6.84,-0.0202,13.5295,9.67E+00,1.4357,3.2558,,,,,,
4.9,0.5615,-6.8944,0.2098,14.9634,1.04E+01,1.3995,3.6672,,,,,,
5,0.521,-6.9375,0.4511,16.4598,1.12E+01,1.3288,4.0837,,,,,,
5.1,0.4769,-6.9694,0.7036,18.0186,1.19E+01,1.2234,4.504,,,,,,
5.2,0.4318,-6.99,0.9673,19.6399,1.27E+01,1.0833,4.927,,,,,,
5.3,0.3882,-6.9994,1.2424,21.3237,1.34E+01,0.909,5.3516,,,,,,
5.4,0.348,-6.9975,1.5286,23.0699,1.41E+01,0.7012,5.7766,,,,,,
5.5,0.3126,-6.9844,1.8261,24.8787,1.48E+01,0.4609,6.2009,,,,,,
5.6,0.283,-6.96,2.1349,26.7499,1.54E+01,0.1895,6.6233,,,,,,
5.7,0.2596,-6.9244,2.4549,28.6836,1.60E+01,-0.1115,7.0427,,,,,,
5.8,0.2423,-6.8775,2.7862,30.6798,1.66E+01,-0.44,7.458,,,,,,
5.9,0.2305,-6.8194,3.1287,32.7384,1.71E+01,-0.7937,7.868,,,,,,
6,0.2231,-6.75,3.4825,34.8596,1.77E+01,-1.1703,8.2715,,,,,,
6.1,0.2188,-6.6694,3.8475,37.0432,1.81E+01,-1.5666,8.6675,,,,,,
6.2,0.2158,-6.5775,4.2238,39.2892,1.85E+01,-1.9797,9.0548,,,,,,
6.3,0.2122,-6.4744,4.6113,41.5978,1.89E+01,-2.406,9.4322,,,,,,
6.4,0.2061,-6.36,5.0101,43.9689,1.92E+01,-2.8417,9.7986,,,,,,
6.5,0.1953,-6.2344,5.4201,46.4024,1.94E+01,-3.2827,10.1529,,,,,,
6.6,0.1781,-6.0975,5.8413,48.8984,1.96E+01,-3.7246,10.4939,,,,,,
6.7,0.1528,-5.9494,6.2739,51.4568,1.97E+01,-4.1626,10.8205,,,,,,
6.8,0.1181,-5.79,6.7176,54.0778,1.98E+01,-4.5919,11.1315,,,,,,
6.9,0.0732,-5.6194,7.1726,56.7612,1.98E+01,-5.007,11.4258,,,,,,
7,0.0175,-5.4375,7.6389,59.5071,1.97E+01,-5.4023,11.7023,,,,,,
7.1,-0.0486,-5.2444,8.1164,62.3155,1.95E+01,-5.7718,11.9598,,,,,,
7.2,-0.1244,-5.04,8.6052,65.1864,1.92E+01,-6.1094,12.1972,,,,,,
7.3,-0.2084,-4.8244,9.1052,68.1197,1.89E+01,-6.4084,12.4133,,,,,,
7.4,-0.2986,-4.5975,9.6165,71.1155,1.85E+01,-6.662,12.6069,,,,,,
7.5,-0.3923,-4.3594,10.139,74.1738,1.79E+01,-6.863,12.7771,,,,,,
7.6,-0.4862,-4.11,10.6728,77.2946,1.73E+01,-7.0039,12.9225,,,,,,
7.7,-0.5765,-3.8494,11.2178,80.4779,1.66E+01,-7.077,13.0421,,,,,,
7.8,-0.6593,-3.5775,11.7741,83.7236,1.58E+01,-7.0742,13.1347,,,,,,
7.9,-0.73,-3.2944,12.3416,87.0318,1.49E+01,-6.987,13.1992,,,,,,
8,-0.784,-3,12.9203,90.4025,1.38E+01,-6.8067,13.2344,,,,,,
8.1,-0.8168,-2.6944,13.5104,93.8357,1.27E+01,-6.5244,13.2392,,,,,,
8.2,-0.8239,-2.3775,14.1116,97.3313,1.15E+01,-6.1306,13.2125,,,,,,
8.3,-0.8011,-2.0494,14.7242,100.8894,1.01E+01,-5.6159,13.1531,,,,,,
8.4,-0.7448,-1.71,15.3479,104.51,8.58E+00,-4.9701,13.0598,,,,,,
8.5,-0.652,-1.3594,15.9829,108.1931,6.96E+00,-4.1832,12.9316,,,,,,
8.6,-0.5204,-0.9975,16.6292,111.9386,5.20E+00,-3.2445,12.7673,,,,,,
8.7,-0.3485,-0.6244,17.2867,115.7467,3.32E+00,-2.1432,12.5657,,,,,,
8.8,-0.1362,-0.24,17.9555,119.6172,1.30E+00,-0.8681,12.3258,,,,,,
8.9,0.1157,0.1556,18.6355,123.5502,-8.59E-01,0.5923,12.0463,,,,,,
9,0.4052,0.5625,19.3268,127.5456,-3.16E+00,2.2497,11.7261,,,,,,
9.1,0.7289,0.9806,20.0293,131.6036,-5.61E+00,4.1163,11.3641,,,,,,
9.2,1.0821,1.41,20.7431,135.724,-8.20E+00,6.2044,10.9591,,,,,,
9.3,1.4591,1.8506,21.4681,139.9069,-1.10E+01,8.5267,10.51,,,,,,
9.4,1.8527,2.3025,22.2043,144.1523,-1.39E+01,11.0963,10.0157,,,,,,
9.5,2.2547,2.7656,22.9519,148.4601,-1.69E+01,13.9264,9.475,,,,,,
9.6,2.6559,3.24,23.7106,152.8305,-2.01E+01,17.0307,8.8867,,,,,,
9.7,3.0463,3.7256,24.4807,157.2633,-2.35E+01,20.4231,8.2498,,,,,,
9.8,3.4153,4.2225,25.2619,161.7586,-2.71E+01,24.1179,7.5631,,,,,,
9.9,3.7518,4.7306,26.0544,166.3163,-3.08E+01,28.1296,6.8254,,,,,,
10,4.0445,5.25,26.8582,170.9366,-3.47E+01,32.4731,6.0357,,,,,,

==> functions_point2.csv <==
x,fine,coarse,additive_first,additive_second,mult_first,mult_second,mixed
0,8.5732,9,2.08E+01,6.07E+00,-5.45E-01,-8.6264,0.2572
0.1,8.846,8.4056,2.01E+01,5.89E+00,-5.06E-01,-7.8033,0.2702
0.2,8.9583,7.8225,1.95E+01,5.70E+00,-4.67E-01,-7.0301,0.2825
0.3,8.9179,7.2506,1.88E+01,5.52E+00,-4.29E-01,-6.3049,0.294
0.4,8.7347,6.69,1.82E+01,5.34E+00,-3.93E-01,-5.6258,0.3048
0.5,8.4213,6.1406,1.75E+01,5.16E+00,-3.58E-01,-4.991,0.3149
0.6,7.9918,5.6025,1.69E+01,4.99E+00,-3.24E-01,-4.3987,0.3244
0.7,7.4618,5.0756,1.63E+01,4.8222,-2.91E-01,-3.8473,0.3331
0.8,6.8482,4.56,1.57E+01,4.6558,-2.60E-01,-3.3349,0.3412
0.9,6.1682,4.0556,1.51E+01,4.4924,-2.29E-01,-2.86,0.3486
1,5.4395,3.5625,1.46E+01,4.3321,-2.00E-01,-2.4209,0.3554
1.1,4.6794,3.0806,1.40E+01,4.1748,-1.71E-01,-2.0159,0.3616
1.2,3.9051,2.61,13.4509,4.0207,-1.44E-01,-1.6436,0.3672
1.3,3.1325,2.1506,12.9109,3.8695,-1.18E-01,-1.3024,0.3722
1.4,2.3767,1.7025,12.3822,3.7215,-9.22E-02,-0.9907,0.3767
1.5,1.6513,1.2656,11.8648,3.5765,-6.80E-02,-0.7072,0.3806
1.6,0.9682,0.84,11.3586,3.4346,-4.47E-02,-0.4503,0.3839
1.7,0.3378,0.4256,10.8636,3.2957,-2.25E-02,-0.2188,0.3867
1.8,-0.2316,0.0225,10.3799,3.1599,-1.20E-03,-0.0111,0.389
1.9,-0.7336,-0.3694,9.9075,3.0272,1.92E-02,0.174,0.3909
2,-1.1636,-0.75,9.4463,2.8975,3.86E-02,0.3379,0.3922
2.1,-1.519,-1.1194,8.9963,2.7709,5.70E-02,0.4817,0.3931
2.2,-1.7991,-1.4775,8.5576,2.6473,7.46E-02,0.6067,0.3935
2.3,-2.005,-1.8244,8.1302,2.5269,9.13E-02,0.7142,0.3935
2.4,-2.1391,-2.16,7.7139,2.4094,1.07E-01,0.8053,0.393
2.5,-2.2056,-2.4844,7.309,2.2951,1.22E-01,0.8811,0.3922
2.6,-2.2098,-2.7975,6.9153,2.1838,1.36E-01,0.9427,0.391
2.7,-2.1578,-3.0994,6.5328,2.0756,1.49E-01,0.9912,0.3894
2.8,-2.0567,-3.39,6.1616,1.9704,1.62E-01,1.0277,0.3874
2.9,-1.9142,-3.6694,5.8017,1.8683,1.74E-01,1.053,0.3851
3,-1.7382,-3.9375,5.453,1.7693,1.84E-01,1.0682,0.3824
3.1,-1.5366,-4.1944,5.1155,1.6733,1.95E-01,1.0743,0.3795
3.2,-1.3176,-4.44,4.7893,1.5804,2.04E-01,1.072,0.3762
3.3,-1.0886,-4.6744,4.4744,1.4906,2.13E-01,1.0624,0.3727
3.4,-0.8568,-4.8975,4.1707,1.4038,2.20E-01,1.0461,0.3688
3.5,-0.6288,-5.1094,3.8782,1.3201,2.28E-01,1.024,0.3648
3.6,-0.4103,-5.31,3.597,1.2395,2.34E-01,0.9969,0.3605
3.7,-0.2062,-5.4994,3.3271,1.1619,2.40E-01,0.9654,0.3559
3.8,-0.0204,-5.6775,3.0684,1.0873,2.45E-01,0.9304,0.3512
3.9,0.1439,-5.8444,2.8209,1.0159,2.50E-01,0.8924,0.3462
4,0.2848,-6,2.5847,0.9475,2.53E-01,0.852,0.3411
4.1,0.401,-6.1444,2.3597,0.8822,2.57E-01,0.8099,0.3358
4.2,0.4924,-6.2775,2.146,0.8199,2.59E-01,0.7667,0.3303
4.3,0.5595,-6.3994,1.9436,0.7607,2.62E-01,0.7228,0.3247
4.4,0.6036,-6.51,1.7524,0.7046,2.63E-01,0.6787,0.319
4.5,0.6267,-6.6094,1.5724,0.6515,2.64E-01,0.6349,0.3132
4.6,0.6311,-6.6975,1.4037,0.6015,2.64E-01,0.5918,0.3073
4.7,0.6197,-6.7744,1.2463,0.5546,2.64E-01,0.5499,0.3013
4.8,0.5954,-6.84,1.1001,0.5107,2.64E-01,0.5095,0.2952
4.9,0.5615,-6.8944,0.9651,0.4699,2.63E-01,0.4708,0.2891
5,0.521,-6.9375,0.8414,0.4321,2.61E-01,0.4342,0.283
5.1,0.4769,-6.9694,0.729,0.3974,2.59E-01,0.4,0.2768
5.2,0.4318,-6.99,0.6278,0.3658,2.57E-01,0.3683,0.2707
5.3,0.3882,-6.9994,0.5378,0.3372,2.54E-01,0.3394,0.2645
5.4,0.348,-6.9975,0.4591,0.3118,2.51E-01,0.3134,0.2584
5.5,0.3126,-6.9844,0.3916,0.2893,2.47E-01,0.2905,0.2524
5.6,0.283,-6.96,0.3354,0.27,2.43E-01,0.2706,0.2463
5.7,0.2596,-6.9244,0.2905,0.2537,2.38E-01,0.254,0.2404
5.8,0.2423,-6.8775,0.2568,0.2404,2.34E-01,0.2405,0.2345
5.9,0.2305,-6.8194,0.2343,0.2302,2.29E-01,0.2303,0.2288
6,0.2231,-6.75,0.2231,0.2231,2.23E-01,0.2231,0.2231
6.1,0.2188,-6.6694,0.2232,0.2191,2.17E-01,0.2191,0.2176
6.2,0.2158,-6.5775,0.2345,0.2181,2.11E-01,0.218,0.2123
6.3,0.2122,-6.4744,0.257,0.2202,2.05E-01,0.2196,0.2071
6.4,0.2061,-6.36,0.2908,0.2253,1.99E-01,0.2239,0.202
6.5,0.1953,-6.2344,0.3359,0.2335,1.92E-01,0.2306,0.1972
6.6,0.1781,-6.0975,0.3922,0.2448,1.85E-01,0.2395,0.1926
6.7,0.1528,-5.9494,0.4597,0.2592,1.78E-01,0.2503,0.1882
6.8,0.1181,-5.79,0.5385,0.2766,1.70E-01,0.2626,0.184
6.9,0.0732,-5.6194,0.6286,0.297,1.63E-01,0.2761,0.1801
7,0.0175,-5.4375,0.7298,0.3205,1.55E-01,0.2904,0.1764
7.1,-0.0486,-5.2444,0.8424,0.3471,1.47E-01,0.3051,0.173
7.2,-0.1244,-5.04,0.9662,0.3768,1.39E-01,0.3198,0.1699
7.3,-0.2084,-4.8244,1.1012,0.4095,1.31E-01,0.334,0.1672
7.4,-0.2986,-4.5975,1.2475,0.4453,1.22E-01,0.3472,0.1647
7.5,-0.3923,-4.3594,1.4051,0.4842,1.14E-01,0.3587,0.1626
7.6,-0.4862,-4.11,1.5739,0.5261,1.06E-01,0.3681,0.1609
7.7,-0.5765,-3.8494,1.7539,0.5711,9.72E-02,0.3747,0.1595
7.8,-0.6593,-3.5775,1.9452,0.6191,8.87E-02,0.3778,0.1585
7.9,-0.73,-3.2944,2.1478,0.6702,8.02E-02,0.3768,0.1579
8,-0.784,-3,2.3616,0.7244,7.16E-02,0.3709,0.1577
8.1,-0.8168,-2.6944,2.5866,0.7816,6.31E-02,0.3594,0.1579
8.2,-0.8239,-2.3775,2.8229,0.8419,5.46E-02,0.3416,0.1586
8.3,-0.8011,-2.0494,3.0705,0.9053,4.61E-02,0.3165,0.1598
8.4,-0.7448,-1.71,3.3293,0.9717,3.77E-02,0.2833,0.1614
8.5,-0.652,-1.3594,3.5993,1.0412,2.93E-02,0.2412,0.1635
8.6,-0.5204,-0.9975,3.8806,1.1137,2.11E-02,0.1892,0.1661
8.7,-0.3485,-0.6244,4.1731,1.1894,1.29E-02,0.1264,0.1693
8.8,-0.1362,-0.24,4.4769,1.268,4.80E-03,0.0518,0.173
8.9,0.1157,0.1556,4.792,1.3498,-3.10E-03,-0.0357,0.1772
9,0.4052,0.5625,5.1183,1.4346,-1.08E-02,-0.1371,0.182
9.1,0.7289,0.9806,5.4558,1.5225,-1.85E-02,-0.2535,0.1873
9.2,1.0821,1.41,5.8046,1.6134,-2.59E-02,-0.386,0.1933
9.3,1.4591,1.8506,6.1647,1.7074,-3.31E-02,-0.5358,0.1998
9.4,1.8527,2.3025,6.536,1.8045,-4.02E-02,-0.704,0.207
9.5,2.2547,2.7656,6.9185,1.9046,-4.70E-02,-0.892,0.2148
9.6,2.6559,3.24,7.3123,2.0078,-5.36E-02,-1.1008,0.2233
9.7,3.0463,3.7256,7.7174,2.1141,-5.99E-02,-1.332,0.2325
9.8,3.4153,4.2225,8.1337,2.2234,-6.59E-02,-1.5866,0.2423
9.9,3.7518,4.7306,8.5612,2.3358,-7.17E-02,-1.8663,0.2528
10,4.0445,5.25,9,2.4512,-7.71E-02,-2.1722,0.2641
